Launching Focused and Spatially Confined Phonon-Polaritons in Hexagonal Boron Nitride

Phonon-polaritons offer significant opportunities for low-loss, subdiffractional light guiding at the nanoscale. Despite extensive efforts to enhance control in polaritonic media, focused and spatially confined phonon-polariton waves have only been realized in in-plane-anisotropic crystals (e.g., MoO$_3$) and remain elusive in in-plane-isotropic materials (e.g., hexagonal boron nitride, hBN). In this study, we introduce a novel approach to launching phonon-polaritons by leveraging hBN subwavelength cavities at the Au/SiO$_2$ interface, enabling efficient coupling of cavities to the far-field component of mid-infrared light. Utilizing standard lithographic techniques, we fabricated subwavelength cavities of various shapes and sizes, demonstrating strong field enhancement, resonant mode localization, and generation of propagating phonon-polaritons with well-defined spatial structure. The cavity geometry governs wavefront curvature, spatial confinement, and polariton focusing, providing control over their propagation and achieving record-high in-plane confinement up to $\lambda/70$. Scattering-type scanning near-field optical microscopy reveals the real-space optical contrast of these cavity-launched modes, allowing for detailed characterization. We believe that our cavity-based approach to phonon-polariton focusing in isotropic media will pave the way for advanced nanophotonic applications.

==> latexmkrc.txt <==
add_cus_dep( 'tex', 'aux', 0, 'makeexternaldocument' );

sub makeexternaldocument {
    if (!($root_filename eq $_[0]))
    {
        # FOR PDFLATEX
        system( "latexmk -cd -pdf \"$_[0]\"" );

        # FOR LATEX+DVIPDF
        # system( "latexmk -cd \"$_[0]\"" );

        # FOR XELATEX
        # system( "latexmk -cd -xelatex \"$_[0]\"" );
        
        # FOR LUALATEX
        # system( "latexmk -cd -lualatex \"$_[0]\"" );
   }
}
